Finite-size quantum key distribution rates from R\'enyi entropies using conic optimization

Finite-size general security proofs for quantum key distribution based on R\'enyi entropies have recently been introduced. These approaches are more flexible and provide tighter bounds on the secret key rate than traditional formulations based on the von Neumann entropy. However, deploying them requires minimizing the conditional R\'enyi entropy, a difficult optimization problem that has hitherto been tackled using ad-hoc techniques based on the Frank-Wolfe algorithm, which are unstable and can only handle particular cases. In this work, we introduce a method based on non-symmetric conic optimization for solving this problem. Our technique is fast, reliable, and completely general. We illustrate its performance on several protocols, whose results represent an improvement over the state of the art.

==> plot_data/bb84/bb84_N1e5.csv <==
0,2.87E-01
2,1.49E-01
4,7.37E-02
6,3.32E-02
8,1.23E-02
10,2.04E-03


==> plot_data/bb84/bb84_N1e5_fast.csv <==
0,1.28E-01
2,5.38E-02
4,1.93E-02
6,4.86E-03
7,1.65E-03


==> plot_data/bb84/bb84_N1e6_fast.csv <==
0,3.22E-01
2,1.68E-01
4,8.40E-02
6,3.96E-02
8,1.73E-02
10,6.65E-03
12,2.07E-03
14,3.69E-04


==> plot_data/bb84/bb84_N1e7.csv <==
0,5.94E-01
2,3.62E-01
4,2.19E-01
6,1.32E-01
8,7.91E-02
10,4.69E-02
12,2.76E-02
14,1.60E-02
16,9.12E-03
18,5.12E-03
20,2.80E-03
22,1.47E-03
24,7.37E-04
26,3.38E-04
28,1.29E-04
30,2.50E-05


==> plot_data/bb84/bb84_N1e7_fast.csv <==
0,3.76E-01
2,2.09E-01
4,1.13E-01
6,5.96E-02
8,3.00E-02
10,1.43E-02
12,6.34E-03
14,2.52E-03
16,8.34E-04
18,1.94E-04
20,9.53E-06


==> plot_data/bb84/bb84_N1e9.csv <==
0,7.05E-01
2,4.41E-01
4,2.75E-01
6,1.72E-01
8,1.07E-01
10,6.64E-02
12,4.12E-02
14,2.55E-02
16,1.57E-02
18,9.65E-03
20,5.91E-03
22,3.61E-03
24,2.19E-03
26,1.32E-03
28,7.89E-04
30,4.68E-04
32,2.75E-04
34,1.60E-04
36,9.11E-05
38,5.10E-05
40,2.78E-05
42,1.46E-05
44,7.28E-06
46,3.33E-06
48,1.26E-06
50,2.27E-07


==> plot_data/bb84/bb84_N1e9_fast.csv <==
0,5.55E-01
2,3.32E-01
4,1.97E-01
6,1.16E-01
8,6.68E-02
10,3.80E-02
12,2.12E-02
14,1.15E-02
16,6.09E-03
18,3.09E-03
20,1.49E-03
22,6.66E-04
24,2.70E-04
26,9.41E-05
28,2.51E-05
30,3.73E-06


==> plot_data/bb84/bb84_NInf.csv <==
0,7.39E-01
2,4.66E-01
4,2.94E-01
6,1.85E-01
8,1.17E-01
10,7.34E-02
12,4.62E-02
14,2.90E-02
16,1.82E-02
18,1.14E-02
20,7.26E-03
22,4.44E-03
24,2.75E-03
26,1.77E-03
28,1.10E-03
30,6.83E-04
32,4.16E-04
34,2.53E-04
36,1.49E-04
38,1.09E-04
40,6.83E-05
42,4.23E-05
44,2.52E-05
46,1.57E-05
48,9.55E-06
50,5.91E-06
52,3.45E-06
54,2.10E-06
56,1.28E-06
,
,
,


==> plot_data/bb84/waterloo_N1e5.csv <==
0,0.286561
2,0.145772
4,0.070237
6,0.028199
8,0.004852


==> plot_data/bb84/waterloo_N1e7.csv <==
0,0.598053
2,0.364102
4,0.220687
6,0.132898
8,0.078451
10,0.047044
12,0.027385
14,0.015971
16,0.00914
18,0.005109
20,0.00278
22,0.001456
24,0.000627
26,0.000162


==> plot_data/bb84/waterloo_N1e9.csv <==
0,0.711472
2,0.443561
4,0.277646
6,0.173031
8,0.10774
10,0.066945
12,0.041505
14,0.025655
16,0.015834
18,0.009698
20,0.005952
22,0.003613
24,0.002195
26,0.001221
28,0.000788
30,0.000455
32,0.000274
34,0.000146
36,0.000091
38,0.000049
40,0.000027
42,0.000014
44,0.000006
46,0.000001


==> plot_data/dmcv/dmcv_1e10.csv <==
1,0.234000545
3,0.196367264
5,0.162120873
7,0.138922444
9,0.114421853
11,0.0945935298
13,0.0800596089
15,0.0668359949
17,0.0556096078
19,0.0481264635
21,0.0392856926
23,0.0337394171
25,0.0279433566
27,0.0237480785
29,0.0199697407
31,0.0176637526
33,0.0146302769
35,0.0125668611
37,0.00973668531
39,0.00846704059


==> plot_data/dmcv/dmcv_1e7.csv <==
1,0.0625956963
3,0.0533481542
5,0.0447546504
7,0.0347380061
9,0.0251444694
11,0.0169033675
13,0.0108896178
15,0.00671428903
17,0.0036624799
19,0.00126


==> plot_data/dmcv/dmcv_1e8.csv <==
1,0.135970093
3,0.11139667
5,0.093755659
7,0.0764271478
9,0.0603405927
11,0.0504
13,0.039698078
15,0.0313665
17,0.0243193
19,0.018744442
21,0.014250928
23,0.0099093019
25,0.00781023278
27,0.00558245289
29,0.00368804741
31,0.00168584


==> plot_data/dmcv/dmcv_1e9.csv <==
1,0.202292951
3,0.163091354
5,0.136853767
7,0.114066754
9,0.0940895739
11,0.0771126042
13,0.0628190306
15,0.0493376818
17,0.0424565612
19,0.0363457366
21,0.0303538231
23,0.02438
25,0.0196796694
27,0.0167471486
29,0.013303778
31,0.0109360731
33,0.00910472085
35,0.00717066986
37,0.00565529857
39,0.00447848406


==> plot_data/dmcv/dmcv_3e6.csv <==
1,0.0273
3,0.0240272187733483
5,0.019
7,0.013
9,0.00729
11,3.03E-03
12,0.001099149279429


==> plot_data/dmcv/dmcv_5e6.csv <==
1,4.15E-02
3,3.60E-02
5,2.97E-02
7,2.19E-02
9,1.48E-02
11,8.71E-03
13,4.57E-03
15,1.68E-03


==> plot_data/dmcv/dmcv_Asym.csv <==
1,2.85E-01
3,2.25E-01
5,1.90E-01
7,1.61E-01
9,1.36E-01
11,1.11E-01
13,9.51E-02
15,8.16E-02
17,7.04E-02
19,6.10E-02
21,5.27E-02
23,4.53E-02
25,3.81E-02
27,3.34E-02
29,2.77E-02
31,2.44E-02
33,2.14E-02
35,1.89E-02
37,1.66E-02
39,1.47E-02
41,1.30E-02
43,1.15E-02
45,1.02E-02


==> plot_data/mub/mub_1e6.txt <==
1.438450e-04,2.26811914e-02 
2.976351e-04,1.04703658e-01 
6.158482e-04,1.42737726e-01 
1.274275e-03,1.57808757e-01 
2.636651e-03,1.58815370e-01 
5.455595e-03,1.48059822e-01 
1.128838e-02,1.24687971e-01 
2.335721e-02,8.79030792e-02 
4.832930e-02,4.03005672e-02 


==> plot_data/mub/mub_1e7.txt <==
1.623777e-05,1.02120897e-01 
3.359818e-05,1.75904197e-01 
6.951928e-05,2.11448735e-01 
1.438450e-04,2.27950543e-01 
2.976351e-04,2.34830411e-01 
6.158482e-04,2.35911335e-01 
1.274275e-03,2.32020277e-01 
2.636651e-03,2.21899921e-01 
5.455595e-03,2.02714544e-01 
1.128838e-02,1.71147551e-01 
2.335721e-02,1.25645513e-01 
4.832930e-02,6.91588679e-02 
1.000000e-01,9.83769220e-03 


==> plot_data/mub/mub_1e9.txt <==
2.069138e-07,6.18313213e-02 
4.281332e-07,1.88914415e-01 
8.858668e-07,2.33141188e-01 
1.832981e-06,2.53408241e-01 
3.792690e-06,2.65216339e-01 
7.847600e-06,2.68872643e-01 
1.623777e-05,2.71417425e-01 
3.359818e-05,2.72025722e-01 
6.951928e-05,2.72358324e-01 
1.438450e-04,2.71795406e-01 
2.976351e-04,2.70221359e-01 
6.158482e-04,2.66843485e-01 
1.274275e-03,2.60177504e-01 
2.636651e-03,2.47661106e-01 
5.455595e-03,2.25775030e-01 
1.128838e-02,1.90965354e-01 
2.335721e-02,1.41770874e-01 
4.832930e-02,8.14658496e-02 
1.000000e-01,1.86449653e-02 

==> plot_data/mub/mub_asym.csv <==
2.07E-07,1.38E-01
4.28E-07,2.21E-01
8.86E-07,2.58E-01
1.83E-06,2.73E-01
3.79E-06,2.74E-01
7.85E-06,2.76E-01
1.62E-05,2.76E-01
3.36E-05,2.76E-01
6.95E-05,2.76E-01
1.44E-04,2.75E-01
2.98E-04,2.73E-01
6.16E-04,2.70E-01
1.27E-03,2.63E-01
2.64E-03,2.51E-01
5.46E-03,2.28E-01
1.13E-02,1.93E-01
2.34E-02,1.44E-01
4.83E-02,8.28E-02
1.00E-01,1.96E-02
,


==> plot_data/mub_comparison/mub_1e9.txt <==
1.000000e-01,1.86449653e-02 
2.000000e-01,-3.42193052e-02
3.000000e-01,-5.94911301e-02
4.000000e-01,-7.46146822e-02
5.000000e-01,-8.47928979e-02
6.000000e-01,-9.21674552e-02
7.000000e-01,-9.77908163e-02
8.000000e-01,-1.02243458e-01
9.000000e-01,-1.05872651e-01
1.000000e+00,-1.08899482e-01

==> plot_data/mub_comparison/mub_1e9_true.txt <==
1.000000e-01,1.95299486e-02 
2.000000e-01,-3.23610168e-02
3.000000e-01,-5.68214806e-02
4.000000e-01,-7.12509037e-02
5.000000e-01,-8.08175338e-02
6.000000e-01,-8.76410261e-02
7.000000e-01,-9.27597227e-02
8.000000e-01,-9.67445413e-02
9.000000e-01,-9.99361539e-02
1.000000e+00,-1.02550790e-01
